Chaos in self-gravitating many-body systems: Lyapunov time dependence of $N$ and the influence of general relativity

In self-gravitating $N$-body systems, small perturbations introduced at the start, or infinitesimal errors that are produced by the numerical integrator or are due to limited precision in the computer, grow exponentially with time. For Newton's gravity, we confirm earlier results that for relatively homogeneous systems, this rate of growth per crossing time increases with $N$ up to $N \sim 30$, but that for larger systems, the growth rate has a weaker scaling with $N$. For concentrated systems, however, the rate of exponential growth continues to scale with $N$. In relativistic self-gravitating systems, the rate of growth is almost independent of $N$. This effect, however, is only noticeable when the system's mean velocity approaches the speed of light to within three orders of magnitude. The chaotic behavior of systems with more than a dozen bodies for the usually adopted approximation of only solving the pairwise interactions in the Einstein-Infeld-Hoffmann equation of motion is qualitatively different than when the interaction terms (or cross terms) are taken into account. This result provides a strong motivation for follow-up studies on the microscopic effect of general relativity on orbital chaos, and on the influence of higher-order cross-terms in the Taylor-series expansion of the Einstein-Infeld-Hoffmann equations of motion.

==> Figs/ScalingEnergy.dat <==
1.000000000000000021e-03	3.571989301565709021e-13	6.642818172410168519e-06	5.935222582476829059e-06
1.078085143294858512e-03	4.102627955538809345e-12	6.645190629541549794e-06	5.940142814530482946e-06
1.162267576193095437e-03	5.178388747728525481e-12	6.648540204733390455e-06	5.940503811619795690e-06
1.253023406427101203e-03	6.703318595021370899e-12	6.649237277588123163e-06	5.941458595896785583e-06
1.350865918669772988e-03	8.560101275044625926e-12	6.657351136123211720e-06	5.947674124613759628e-06
1.456348477501244378e-03	1.287654166672878653e-11	6.656197639315659022e-06	5.954297083848775725e-06
1.570067657054178070e-03	1.743467520172730724e-11	6.666948449167293618e-06	5.957907631202014394e-06
1.692666615037876103e-03	1.905410978370931010e-11	6.671359559624763593e-06	5.964876161592917641e-06
1.824838730223531883e-03	2.981533857666749438e-11	6.679359068048680800e-06	5.971912829558813261e-06
1.967331523963043640e-03	4.120044345341670149e-11	6.688111865089885145e-06	5.983214818487870563e-06
2.120950887920190417e-03	5.528798544645932041e-11	6.698511844821815596e-06	5.991477773904825041e-06
2.286565641924795823e-03	7.781052761939294722e-11	6.719574784755417030e-06	6.004005940017777081e-06
2.465112447727596089e-03	1.072742796160485933e-10	6.730743846761442609e-06	6.029755369804481029e-06
2.657601106446344681e-03	1.516674261274028025e-10	6.760069627587669678e-06	6.046276246123886664e-06
2.865120269663781836e-03	2.103622891550516528e-10	6.779997508605814219e-06	6.079190456632671212e-06
3.088843596477481527e-03	2.966369649663750002e-10	6.824744697474983781e-06	6.116533329394310669e-06
3.330036391323832039e-03	4.137498754290665501e-10	6.868012835889371262e-06	6.155409280871916408e-06
3.590062760117446617e-03	5.797606580899638807e-10	6.911395585887345774e-06	6.212526233123761676e-06
3.870393325178752598e-03	8.150019523043734809e-10	6.986168794461866957e-06	6.274363600279184288e-06
4.172613542582803703e-03	1.145076756300283316e-09	7.062308819658701986e-06	6.356987462694771913e-06
4.498432668969444201e-03	1.611958931589701007e-09	7.160063274500863960e-06	6.466163776485039778e-06
4.849693428528200310e-03	2.271940893251386787e-09	7.290719221133986722e-06	6.593605955644871134e-06
5.228382434830958735e-03	3.206527724691708740e-09	7.451406392871172360e-06	6.754509669667376102e-06
5.636641426455054824e-03	4.535881652937255866e-09	7.665684880288529423e-06	6.949276745871370247e-06
6.076779379941533131e-03	6.422172802714653769e-09	7.912055913690173114e-06	7.202799104289204176e-06
6.551285568595508792e-03	9.103516896729896810e-09	8.211731579029545326e-06	7.515876840386672404e-06
7.062843640984827788e-03	1.292125507928483382e-08	8.610110654005183683e-06	7.904072404267623985e-06
7.614346798760308031e-03	1.836084133542703272e-08	9.106836750924532546e-06	8.393764763192031026e-06
8.208914159638262126e-03	2.612208811370529472e-08	9.695043387898415107e-06	8.979844945131678754e-06
8.849908398088798117e-03	3.720462920268903402e-08	1.045801064108784624e-05	9.745504758560873682e-06
9.540954763499944619e-03	5.304652233013259828e-08	1.142062169514713556e-05	1.071783676189867480e-05
1.028596158337759942e-02	7.570652417426789487e-08	1.259058737019125911e-05	1.190818783830525872e-05
1.108914236754104769e-02	1.081388293868522040e-07	1.406700540189129525e-05	1.336896342966325351e-05
1.195503963832757720e-02	1.545906476669574759e-07	1.594711418554741904e-05	1.524235121345762301e-05
1.288855062158209865e-02	2.211481532682145860e-07	1.827965411927194394e-05	1.758381120423214514e-05
1.389495494373138226e-02	3.165217867562227550e-07	2.118585934826481407e-05	2.052605060639200139e-05
1.497994449158824778e-02	4.531559261634049451e-07	2.490804583860015402e-05	2.418907723951583408e-05
1.614965560376294129e-02	6.487992164038496932e-07	2.947976746120898741e-05	2.883349911686766489e-05
1.741070377574539460e-02	9.286012576534826339e-07	3.533155429080867064e-05	3.465956167215464284e-05
1.877022107493880876e-02	1.328224027999326362e-06	4.262094165489163704e-05	4.201503478501285917e-05
2.023589647725157481e-02	1.899272989614935890e-06	5.148298160798009312e-05	5.118231904429173043e-05
2.181601935337768722e-02	2.718462650005480445e-06	6.116843470977583385e-05	6.435253356833716049e-05
2.351952635070958877e-02	3.900240703431317964e-06	8.141571014603481030e-05	7.688579662588994866e-05
2.535605193603196125e-02	5.685358201551385535e-06	1.189916292445414140e-04	1.075036599048172231e-04
2.733598288484889033e-02	8.270052188614790506e-06	8.804929317147996851e-05	1.086553213505028846e-04
2.947051702551811356e-02	1.202392905973453325e-05	1.074952155858291365e-04	1.070950263505315831e-04
3.177172657042927340e-02	1.753885536707124426e-05	1.118362821323640253e-04	1.175146993109449942e-04
3.425262639240631013e-02	2.510285000285487005e-05	4.870072757475500864e-04	1.407994952480902504e-04
3.692724763248260433e-02	3.725981205541845000e-05	3.783031443527209926e-04	3.019248307426401702e-04
3.981071705534973415e-02	5.305820570263841403e-05	1.260601327809032605e-03	1.162021903926408178e-03


==> Figs/ScalingEnergy.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktextfalse
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \begin{picture}(6802.00,5102.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(1342,704){\makebox(0,0)[r]{\strut{}\small $10^{-12}$}}%
      \put(1342,1221){\makebox(0,0)[r]{\strut{}\small $10^{-11}$}}%
      \put(1342,1737){\makebox(0,0)[r]{\strut{}\small $10^{-10}$}}%
      \put(1342,2254){\makebox(0,0)[r]{\strut{}\small $10^{-9}$}}%
      \put(1342,2771){\makebox(0,0)[r]{\strut{}\small $10^{-8}$}}%
      \put(1342,3287){\makebox(0,0)[r]{\strut{}\small $10^{-7}$}}%
      \put(1342,3804){\makebox(0,0)[r]{\strut{}\small $10^{-6}$}}%
      \put(1342,4320){\makebox(0,0)[r]{\strut{}\small $10^{-5}$}}%
      \put(1342,4837){\makebox(0,0)[r]{\strut{}\small $10^{-4}$}}%
      \put(1474,484){\makebox(0,0){\strut{}\small $10^{-3}$}}%
      \put(4376,484){\makebox(0,0){\strut{}\small $10^{-2}$}}%
      \put(176,2770){\rotatebox{-270}{\makebox(0,0){\strut{}$|(E - E_0) / E_0|$}}}%
      \put(3939,154){\makebox(0,0){\strut{}$\eta$}}%
      \put(5045,1841){\rotatebox{20}{\makebox(0,0)[l]{\strut{}$\BigO{\eta^4}$}}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5418,1317){\makebox(0,0)[r]{\strut{}\small Newton 0PN}}%
      \csname LTb\endcsname%
      \put(5418,1097){\makebox(0,0)[r]{\strut{}\small Pairwise 1PN}}%
      \csname LTb\endcsname%
      \put(5418,877){\makebox(0,0)[r]{\strut{}\small EIH 1PN}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics{ScalingEnergy}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> Figs/ScalingEnergyOld.dat <==
1.000000000000000021e-03	2.828847049880124769e-13	4.317493220685949440e-06	8.649825872038045761e-06
1.078085143294858512e-03	4.407091013363587297e-13	4.317183832475862839e-06	8.647020096291251027e-06
1.162267576193095437e-03	5.010978120151017215e-13	4.316987848984319506e-06	8.642798684919368249e-06
1.253023406427101203e-03	7.867663937365322912e-13	4.315796198754070458e-06	8.636798907719411763e-06
1.350865918669772988e-03	1.193640685543660038e-12	4.315380157541382088e-06	8.633384696221503107e-06
1.456348477501244378e-03	1.716795367061990606e-12	4.315063272038214055e-06	8.630217332535521923e-06
1.570067657054178070e-03	2.568661647487672166e-12	4.313620737635897944e-06	8.629402635069660250e-06
1.692666615037876103e-03	3.463570945099256275e-12	4.311706671756942419e-06	8.626579544242394610e-06
1.824838730223531883e-03	4.768994988707790636e-12	4.309616102631253383e-06	8.609472104112225865e-06
1.967331523963043640e-03	6.506134070360171677e-12	4.307762641729315670e-06	8.597901785642376551e-06
2.120950887920190417e-03	8.869431272667242056e-12	4.305890357881933455e-06	8.582009607874371750e-06
2.286565641924795823e-03	1.213513282532985465e-11	4.304311952409018414e-06	8.580858223634686918e-06
2.465112447727596089e-03	1.657563035949429700e-11	4.302672347637576170e-06	8.571222476317988867e-06
2.657601106446344681e-03	2.259458600150659061e-11	4.300285008239406212e-06	8.555003176601267101e-06
2.865120269663781836e-03	3.081687300583641298e-11	4.296512456107985417e-06	8.529719706154692736e-06
3.088843596477481527e-03	4.205538337864149100e-11	4.293086426188227790e-06	8.501535396523197759e-06
3.330036391323832039e-03	5.739368760231427465e-11	4.287786993684347975e-06	8.473138217371799460e-06
3.590062760117446617e-03	7.845885455535433289e-11	4.281575885785594567e-06	8.463159972967986485e-06
3.870393325178752598e-03	1.071676904409013554e-10	4.274478156127292395e-06	8.460575630541429228e-06
4.172613542582803703e-03	1.465773202009762252e-10	4.265655127808085572e-06	8.438028319113133384e-06
4.498432668969444201e-03	2.005926663151071162e-10	4.255600448880419069e-06	8.413554969449316067e-06
4.849693428528200310e-03	2.748041815527231454e-10	4.242636938801449653e-06	8.369344725047170411e-06
5.228382434830958735e-03	3.766563805877104025e-10	4.226268884541197176e-06	8.363259472943479914e-06
5.636641426455054824e-03	5.168564816255165548e-10	4.204056504475896876e-06	8.340671919868295937e-06
6.076779379941533131e-03	7.097333123574110298e-10	4.179704341769501854e-06	8.296587090931684439e-06
6.551285568595508792e-03	9.756594968629011543e-10	4.150948983331145684e-06	8.282174636651615652e-06
7.062843640984827788e-03	1.342883246500343607e-09	4.114826696242369412e-06	8.221469137631296341e-06
7.614346798760308031e-03	1.850062116023041608e-09	4.073821421828473985e-06	8.190376040057665029e-06
8.208914159638262126e-03	2.551737818392126664e-09	4.026762508754198221e-06	8.168290057953560930e-06
8.849908398088798117e-03	3.523729236442195803e-09	3.981618889510815436e-06	8.144208678406818301e-06
9.540954763499944619e-03	4.871350855287181723e-09	3.938194728630316372e-06	8.106585302255879194e-06
1.028596158337759942e-02	6.741145303741024184e-09	3.864055310286720520e-06	8.031903242187368589e-06
1.108914236754104769e-02	9.341868431278692970e-09	3.675773669197038618e-06	7.958188030026228674e-06
1.195503963832757720e-02	1.296355864951576541e-08	2.820258340762616363e-06	7.901842923849202460e-06
1.288855062158209865e-02	1.800996310011001861e-08	2.487909608348646440e-06	7.820221089506729681e-06
1.389495494373138226e-02	2.505007085355221090e-08	5.344057293896606594e-06	7.701583046341974940e-06
1.497994449158824778e-02	3.489884233641251841e-08	4.224869622611502847e-06	7.567679697170062959e-06
1.614965560376294129e-02	4.867679028947978863e-08	4.054173596626681151e-06	7.440827590160484266e-06
1.741070377574539460e-02	6.799249051225898557e-08	3.846461058572477720e-06	7.344171701368396302e-06
1.877022107493880876e-02	9.509703155828382385e-08	3.539704216389441409e-06	7.271406862196295723e-06
2.023589647725157481e-02	1.331692644504672068e-07	3.420528119339812410e-06	7.162327088836875352e-06
2.181601935337768722e-02	1.867889343098783925e-07	3.275580463605077131e-06	6.948974472432677581e-06
2.351952635070958877e-02	2.622851525541426567e-07	3.128602112639284176e-06	6.908298845625797616e-06
2.535605193603196125e-02	3.689847536094544949e-07	2.728716104606291567e-06	6.751627939865904519e-06
2.733598288484889033e-02	5.199580250339737381e-07	2.814739452121479653e-06	6.838740590870711245e-06
2.947051702551811356e-02	7.336375551800221573e-07	8.921749089478333208e-06	6.848793011963922358e-06
3.177172657042927340e-02	1.037643943030917208e-06	1.052054704497253049e-05	7.039207014698601131e-06
3.425262639240631013e-02	1.470566533648850096e-06	3.700234847974434796e-06	7.122005653521989798e-06
3.692724763248260433e-02	2.092461658248947129e-06	6.367281710038290911e-06	7.536112914515330383e-06
3.981071705534973415e-02	3.000227995462836271e-06	8.629748980952275890e-06	8.015514895143718716e-06


==> Figs/ScalingEnergy_100.dat <==
1.000000000000000021e-03	-3.748270308157844844e-13	4.301716297375058536e-06	6.055664005656325411e-08
1.078085143294858512e-03	-1.177303054592572581e-13	1.676934259834572364e-07	7.510786543413342875e-11
1.162267576193095437e-03	-9.100597376375297947e-13	6.660589886150707031e-07	2.037971319387964275e-07
1.253023406427101203e-03	-9.651199185177132899e-13	6.553254521627202158e-07	1.469198919458453621e-08
1.350865918669772988e-03	-3.031443454639136067e-12	7.815836511391275411e-07	3.709291146332122008e-07
1.456348477501244378e-03	-9.400518686860801901e-13	7.853617693259910564e-07	7.660001263948352604e-08
1.570067657054178070e-03	3.381202435623271043e-13	2.272598432217373679e-07	4.368624919196826643e-08
1.692666615037876103e-03	-2.354606109185141124e-13	1.470127614311560658e-06	1.019402584453908341e-05
1.824838730223531883e-03	-1.427237479997209966e-12	2.306778603825414577e-07	4.122182532880699811e-06
1.967331523963043640e-03	-3.470731185021957296e-13	1.082278865540780654e-06	2.045489896107914884e-06
2.120950887920190417e-03	4.304989914835282902e-12	2.408755435051212183e-07	5.636146969616607948e-07
2.286565641924795823e-03	1.075568552359208854e-11	2.894811428666916643e-07	5.153468736502528518e-07
2.465112447727596089e-03	-9.948136204016051827e-13	2.914991500544798059e-07	1.334032687582063090e-07
2.657601106446344681e-03	1.159800184085135245e-11	4.191105958382623842e-07	3.606790918212018164e-10
2.865120269663781836e-03	3.183478192576297242e-11	-1.781924070855792119e-07	1.849113606648692371e-07
3.088843596477481527e-03	-6.054829321832354227e-12	4.226832218515442925e-08	-3.641212421320666752e-09
3.330036391323832039e-03	2.672850970380964514e-11	-3.518358725440008888e-07	7.194427748724885832e-08
3.590062760117446617e-03	-8.538356830151646287e-12	1.158112400972655407e-06	2.286210729911220343e-06
3.870393325178752598e-03	1.413478403360454088e-10	3.836455774617855484e-07	1.395758113134478587e-07
4.172613542582803703e-03	5.829216873347744823e-11	-1.257551433239682178e-08	6.645994798767557550e-08
4.498432668969444201e-03	2.017233430680295049e-10	4.125845933767939684e-07	1.129019085537185381e-07
4.849693428528200310e-03	3.833867253312115927e-10	1.234169577653120841e-07	-1.171647763181691186e-07
5.228382434830958735e-03	3.760971453405900908e-10	-1.076010358250370564e-07	1.258319238506372544e-07
5.636641426455054824e-03	4.076606551556728978e-10	1.027989996935245785e-06	6.266906936920228818e-08
6.076779379941533131e-03	2.191674230300325980e-10	1.162238610313056333e-06	1.748582410258023400e-06
6.551285568595508792e-03	9.407487007855687566e-11	-3.101925116666077330e-07	1.033665146053615953e-07
7.062843640984827788e-03	1.156864536392355398e-09	-8.736092243670273068e-08	3.429425688014223906e-08
7.614346798760308031e-03	2.493339411609598401e-09	-1.092426329975711327e-07	-2.012019704227703313e-08
8.208914159638262126e-03	1.901613168629795860e-09	-6.149358800386546228e-07	2.977442315979850511e-07
8.849908398088798117e-03	4.345465116365510729e-09	-1.317057871078138441e-07	2.403264713820367859e-07
9.540954763499944619e-03	4.220781262155075783e-09	3.639135871568531709e-06	-4.541378981249212268e-07
1.028596158337759942e-02	8.701328400115467884e-09	2.953484884832946878e-07	-2.071756204145175688e-07
1.108914236754104769e-02	5.936564380524718808e-09	-3.114124912805927305e-07	8.516655492888761215e-06
1.195503963832757720e-02	1.930466061263751071e-08	-1.125102572817142632e-07	-4.694362066267257145e-07
1.288855062158209865e-02	3.074272098404958193e-08	-5.544649283028156409e-07	-2.907828392295946962e-06
1.389495494373138226e-02	2.028219697498116715e-08	-9.989625946950345056e-07	-8.491622304684411468e-07
1.497994449158824778e-02	2.736585934984230861e-08	-1.342614871157711093e-06	-5.956404994739497837e-07
1.614965560376294129e-02	8.815041684883553144e-08	-1.260909774602105066e-06	5.352439451060694203e-07
1.741070377574539460e-02	1.293690915250679265e-07	-1.079474244026247599e-06	-6.489837279929100190e-07
1.877022107493880876e-02	1.328963947331317659e-07	-1.046720579246443893e-06	-1.505586472805476754e-06
2.023589647725157481e-02	2.325111041754360248e-07	-1.894057176466374945e-06	-2.002191325196170130e-06
2.181601935337768722e-02	3.772889408617557349e-07	-2.233683971929693072e-06	-1.570531487963699258e-06
2.351952635070958877e-02	4.735580762820620464e-07	-8.233531538492538942e-07	-3.429583369298106338e-06
2.535605193603196125e-02	8.391789532377174025e-07	-1.773224291765834192e-06	-1.690033024249842596e-06
2.733598288484889033e-02	1.168487915607504110e-06	-1.380637675024664690e-06	-7.485637496610830845e-07
2.947051702551811356e-02	1.488542948890811170e-06	-1.679314219602153577e-06	-1.737597245786921938e-06
3.177172657042927340e-02	2.198210301729120000e-06	1.091709714422743286e-07	-5.344569255750990850e-06
3.425262639240631013e-02	3.308959089633420697e-06	-4.124883813002731399e-06	-1.602363549353051081e-06
3.692724763248260433e-02	4.866469442569047554e-06	-1.770887710932853745e-07	-1.510121952248535096e-06
3.981071705534973415e-02	2.426579781514195176e-06	-4.937847955838985255e-06	7.279744421746802731e-06


==> Figs/ScalingEnergy_200.dat <==
1.000000000000000021e-03	-1.357554270048569605e-12	3.013484757775068505e-07	8.491706116350275813e-08
1.078085143294858512e-03	-9.234890500473298295e-13	3.652623014372740476e-07	1.575456530778429061e-06
1.162267576193095437e-03	-1.534224335528624612e-12	7.659851388709069256e-07	4.200657185221266799e-07
1.253023406427101203e-03	-3.066956525233933082e-12	7.791381816637939854e-07	5.570560848461557080e-08
1.350865918669772988e-03	-7.064415185884783594e-12	6.041316298875451868e-07	3.138212558526602504e-07
1.456348477501244378e-03	-4.576411240095568354e-13	6.919952763455335570e-07	3.061531506885318177e-07
1.570067657054178070e-03	-2.628116438598087793e-12	4.972376980603130191e-07	1.556358928734431270e-07
1.692666615037876103e-03	-4.655494968731077136e-14	-1.207514254242177642e-07	4.242084634034908094e-07
1.824838730223531883e-03	-5.217884729537107751e-12	6.380179210211872262e-07	6.905348105658700133e-09
1.967331523963043640e-03	-1.673799655841156774e-11	6.820692801259434772e-07	2.943270113184152219e-07
2.120950887920190417e-03	-1.007049216152761513e-12	-7.989834388047845874e-08	2.220126558093688432e-07
2.286565641924795823e-03	-6.348334405277675636e-12	2.697378719118499581e-07	5.927519017461418713e-07
2.465112447727596089e-03	-8.880058223689863660e-12	5.689352880720271997e-07	3.356640712797550227e-09
2.657601106446344681e-03	1.086640274368184564e-11	5.685103273411235886e-08	3.267376513187789192e-07
2.865120269663781836e-03	6.799992024535748946e-11	-3.840737962880952049e-07	2.301532369688844257e-07
3.088843596477481527e-03	-5.877711612605310235e-11	1.090697409671357061e-06	-4.173297127410192760e-08
3.330036391323832039e-03	4.813334153920943320e-11	-5.161393842804985111e-07	4.816778121435518219e-07
3.590062760117446617e-03	4.766212188820800436e-12	2.125609526610733269e-06	4.561726141275661205e-07
3.870393325178752598e-03	1.468875809196707481e-10	1.727922400106561510e-07	9.355500676761993335e-06
4.172613542582803703e-03	1.157447070121776518e-10	-2.189905894618876134e-06	3.931154500435186746e-07
4.498432668969444201e-03	1.743035222042797348e-10	3.842416100614010166e-07	5.559924220184801302e-07
4.849693428528200310e-03	5.569317898135031052e-10	9.591803265209073242e-07	4.092121367645928870e-07
5.228382434830958735e-03	7.540790200706046458e-10	-2.530859583307716603e-07	-3.559588332196120266e-08
5.636641426455054824e-03	7.442541351115894607e-10	2.040364842624519644e-07	5.581180931163549060e-08
6.076779379941533131e-03	1.225298820286875970e-09	1.920318156503651998e-06	-1.503917372075111208e-07
6.551285568595508792e-03	1.111118926599599649e-09	-7.957462499081900104e-07	1.027407346579663048e-06
7.062843640984827788e-03	1.599532424708735339e-09	7.738163277268311838e-07	1.384513668411251085e-07
7.614346798760308031e-03	4.941829097778765911e-09	1.677578591407647035e-07	2.247513980702239545e-08
8.208914159638262126e-03	5.455777985791389305e-09	-2.849536722976376366e-07	-5.933384209983597811e-08
8.849908398088798117e-03	4.904784787140057081e-09	-1.004018333769213226e-06	8.144949601305352176e-07
9.540954763499944619e-03	1.297531122631316485e-08	3.305338297818455054e-07	1.364578218014788562e-08
1.028596158337759942e-02	1.466538153864096822e-08	3.799691966762848980e-07	3.003836433904406579e-07
1.108914236754104769e-02	2.702477346645357550e-08	1.147577364134566963e-07	3.193318920853671578e-06
1.195503963832757720e-02	3.905841876994406082e-08	-1.236333289706771041e-07	-2.037848026688194563e-07
1.288855062158209865e-02	4.562172557948545928e-08	-3.330084385550432605e-07	-2.932530234948885341e-06
1.389495494373138226e-02	5.462283607288275754e-08	2.942922068205832634e-07	-1.057556064374330453e-06
1.497994449158824778e-02	5.948187032615129476e-08	-4.548989823514448126e-07	-4.710015180367903166e-07
1.614965560376294129e-02	1.506275368421096227e-07	-2.604161219951017275e-06	2.023950711686408448e-06
1.741070377574539460e-02	2.424812328182563334e-07	-1.712413285142893741e-06	1.458089679097417791e-07
1.877022107493880876e-02	3.775768450264929277e-07	-1.474599342561547247e-06	-1.370461633827364312e-06
2.023589647725157481e-02	5.751990279851673779e-07	-3.705783223911499327e-06	-2.087984201028875279e-06
2.181601935337768722e-02	7.504428363252838451e-07	-1.260615211184651555e-06	-2.058483526206927051e-07
2.351952635070958877e-02	1.204742719504882396e-06	4.622273500162919370e-07	1.961832675333025457e-06
2.535605193603196125e-02	1.866556902217250178e-06	1.548772217162712501e-06	8.171651407421003389e-07
2.733598288484889033e-02	2.686434929983689208e-06	8.828463858544477248e-07	5.009689360924923578e-06
2.947051702551811356e-02	3.771971019881108299e-06	1.464708892901158613e-07	-1.151404114473224597e-06
3.177172657042927340e-02	4.615354706660051817e-06	-6.521920759896914504e-06	-2.402814064473273603e-06
3.425262639240631013e-02	7.334635769069970523e-06	-1.351710016182844797e-06	6.490661428220131805e-06
3.692724763248260433e-02	1.095273969584601891e-05	1.894395227824487227e-06	8.529158207557767938e-06
3.981071705534973415e-02	9.942764632156996223e-06	-2.005976970233691772e-06	1.184292422894353451e-05


==> Figs/ScalingEnergy_400.dat <==
1.000000000000000021e-03	-3.727977124960811501e-12	1.401692717248052549e-06	7.872488092611709156e-08
1.078085143294858512e-03	-2.216284191364192727e-12	6.994987142357142118e-08	2.070978721853177376e-07
1.162267576193095437e-03	-2.856563964147052271e-12	5.741668420015920429e-07	6.080619132743306627e-08
1.253023406427101203e-03	-5.623449964313089241e-12	1.580999763992441051e-06	1.978312046689000841e-07
1.350865918669772988e-03	-8.920346160919316675e-12	4.515982478446942770e-07	1.637642754960724836e-08
1.456348477501244378e-03	-1.898606345581219786e-12	6.720825658554050811e-07	1.514128883653421165e-07
1.570067657054178070e-03	5.405447459527300189e-12	-1.497550095608890309e-07	3.272136382379010003e-07
1.692666615037876103e-03	-3.531759949195380516e-12	1.120018356457392245e-06	4.866149906046724525e-07
1.824838730223531883e-03	-6.027075409518797835e-12	3.538962314072344346e-07	5.639830292271071896e-07
1.967331523963043640e-03	-3.381724686661441830e-11	8.160839985727666269e-07	4.159193433191693272e-08
2.120950887920190417e-03	-1.106470892359990008e-11	8.813014614066473256e-07	2.062884537457106042e-07
2.286565641924795823e-03	-1.037936634695299332e-12	-9.310135838383640389e-08	5.152348263085876272e-07
2.465112447727596089e-03	-1.020812769226980121e-10	4.917781679536200744e-07	2.350956212205994918e-07
2.657601106446344681e-03	-2.352084382743756390e-11	-4.191208702603845351e-07	6.509561564139577656e-08
2.865120269663781836e-03	7.937051906273613261e-11	-9.625245417373810124e-07	2.149841088059317415e-07
3.088843596477481527e-03	2.123696543027723895e-11	1.176428543334223705e-06	2.084654150186623105e-07
3.330036391323832039e-03	6.582228263081723855e-11	-1.693507235999212849e-06	4.460565117853125232e-07
3.590062760117446617e-03	9.958417088738731225e-11	1.663107008790643019e-06	2.448468201393337212e-07
3.870393325178752598e-03	1.714104006674617596e-10	-6.355005073095791394e-09	4.500462744628061168e-07
4.172613542582803703e-03	1.477231825807257903e-10	-2.140772793431726544e-06	5.369920881148371901e-08
4.498432668969444201e-03	1.022480988257444038e-10	8.127491182594370318e-07	5.660762323361826525e-07
4.849693428528200310e-03	6.664796152214690264e-10	1.267522727451672169e-06	-3.002792236907165505e-08
5.228382434830958735e-03	6.397152940179013513e-10	9.243974491184145673e-09	3.611625950523988637e-07
5.636641426455054824e-03	1.258521745472063632e-09	8.521892752049288486e-07	4.962658105901161851e-07
6.076779379941533131e-03	2.967847602791279104e-09	1.579511852746092754e-06	1.223051303316319582e-07
6.551285568595508792e-03	3.598669409273060030e-09	-1.002142473764021942e-06	1.081454346269907818e-06
7.062843640984827788e-03	4.603934317450337000e-09	1.189866756471826718e-06	9.333407311863582233e-09
7.614346798760308031e-03	6.464187740505843745e-09	3.810350068461402674e-06	4.065446359446843760e-07
8.208914159638262126e-03	7.680716772145384538e-09	9.680386052105257510e-08	4.179708801084886077e-07
8.849908398088798117e-03	1.708307303658761623e-08	-9.509965831285392334e-07	9.756129748222429142e-07
9.540954763499944619e-03	2.469281902615359811e-08	2.074978423208944935e-07	3.685861426611661533e-07
1.028596158337759942e-02	2.699852706906525386e-08	-3.443768223858625009e-07	2.737450570274421623e-07
1.108914236754104769e-02	6.554753844602412825e-08	-9.956400273709049072e-08	2.649978219507248553e-06
1.195503963832757720e-02	7.256126693043770984e-08	5.437889779233141097e-07	2.963791677885251590e-07
1.288855062158209865e-02	1.178726721367676049e-07	-2.548127266052036764e-08	-8.343666094607554373e-07
1.389495494373138226e-02	1.151961364614930618e-07	3.558502837978281890e-07	-7.787729150388281665e-07
1.497994449158824778e-02	1.715331298106624605e-07	1.422034942267055210e-07	6.436345820503811475e-07
1.614965560376294129e-02	3.221965846917509064e-07	-4.386136614353301114e-06	-6.819782995574133706e-07
1.741070377574539460e-02	4.864490533658469476e-07	-2.256404696995892420e-06	9.374969444379850165e-07
1.877022107493880876e-02	7.863051261916529100e-07	-1.238684932438328402e-06	8.913091763269430517e-07
2.023589647725157481e-02	1.096982724878774502e-06	-1.915151491321138780e-06	-5.171660454619279004e-07
2.181601935337768722e-02	1.422782407221391525e-06	2.576786480619865616e-06	-1.104045285572998081e-06
2.351952635070958877e-02	2.118477396691107184e-06	2.345611525416341917e-06	4.519315275048512658e-06
2.535605193603196125e-02	3.629169608817717765e-06	6.427028103499121391e-06	2.139383385201207575e-06
2.733598288484889033e-02	4.347080813215747786e-06	2.458548521590171037e-06	1.161285264594926207e-06
2.947051702551811356e-02	6.914535719363877847e-06	2.115933280589538275e-06	3.169419826361520245e-06
3.177172657042927340e-02	1.010793095110614294e-05	4.521682888342417855e-07	5.676874247019223503e-06
3.425262639240631013e-02	1.412538287787486808e-05	1.758807792659612186e-06	1.179783647157371214e-05
3.692724763248260433e-02	2.200158712408688510e-05	1.542009301282447098e-05	1.806061424638320166e-05
3.981071705534973415e-02	2.977738322778961339e-05	9.268473969266295494e-06	2.918508964574842128e-05


==> Figs/ScalingEnergy_50.dat <==
1.000000000000000021e-03	3.879579140609233912e-13	1.820776984439868651e-07	1.960812475213006206e-07
1.078085143294858512e-03	1.313088324513895988e-13	1.813897018500109685e-07	1.974526317143693495e-07
1.162267576193095437e-03	2.254632339023294945e-13	1.805845348154507704e-07	1.992807415477872545e-07
1.253023406427101203e-03	1.283245408047670603e-13	1.796382404045290727e-07	2.012827727149617007e-07
1.350865918669772988e-03	1.353376261743304019e-13	1.785543632712396881e-07	2.036787864558155587e-07
1.456348477501244378e-03	5.626881899706679894e-13	1.772651935096634878e-07	2.062290165362741002e-07
1.570067657054178070e-03	1.004512568253127183e-12	1.757929909498740311e-07	2.090004030428971215e-07
1.692666615037876103e-03	1.806391733700590551e-12	1.740738215260124498e-07	2.123489049312856605e-07
1.824838730223531883e-03	2.402205560948780264e-12	1.720678363125376246e-07	2.159545621574014358e-07
1.967331523963043640e-03	2.841642505913936095e-12	1.697269471139232461e-07	2.197246983534013430e-07
2.120950887920190417e-03	2.284027611742527679e-12	1.669995933217332947e-07	2.241292531866608087e-07
2.286565641924795823e-03	2.732119002482882475e-12	1.638317084390498208e-07	2.284455722476523321e-07
2.465112447727596089e-03	9.043895835089438060e-12	1.601139948883535487e-07	2.331073064476711491e-07
2.657601106446344681e-03	2.874768143191454184e-12	1.558155385108873816e-07	2.375421418816872678e-07
2.865120269663781836e-03	1.418523348389063307e-11	1.507893834743721738e-07	2.420019663073085903e-07
3.088843596477481527e-03	1.236779987109755311e-11	1.449271230661169111e-07	2.449120305833154257e-07
3.330036391323832039e-03	1.447291919862507682e-11	1.380228900507564534e-07	2.478363804875888237e-07
3.590062760117446617e-03	3.149128995723697973e-11	1.300332947292117941e-07	2.476424805872934794e-07
3.870393325178752598e-03	4.835522362313590294e-11	1.206402620903564698e-07	2.467599500348623918e-07
4.172613542582803703e-03	5.967598477001629565e-11	1.096195719490691339e-07	2.423778332365597896e-07
4.498432668969444201e-03	6.616189502020292617e-11	9.675773569077288171e-08	2.361000392265661056e-07
4.849693428528200310e-03	8.716757784786741571e-11	8.159487423485627267e-08	2.252900228325298123e-07
5.228382434830958735e-03	1.156708457939239093e-10	6.379260640414098640e-08	2.136202659977037352e-07
5.636641426455054824e-03	1.474372874409786712e-10	4.281421591462716358e-08	1.978984375839018048e-07
6.076779379941533131e-03	1.912577306924896709e-10	1.813756612923022922e-08	1.781828240945755679e-07
6.551285568595508792e-03	2.830831909424038858e-10	-1.106349180120718157e-08	1.573843639545569456e-07
7.062843640984827788e-03	5.804757619012024439e-10	-4.567024616935029186e-08	1.336039403688746997e-07
7.614346798760308031e-03	9.645824475921621758e-10	-8.658486842896173249e-08	1.046107583939177197e-07
8.208914159638262126e-03	1.633565137432238270e-09	-1.351933872434982679e-07	7.431373109781915311e-08
8.849908398088798117e-03	2.444746190727634436e-09	-1.928145567286569434e-07	1.899662403076257291e-08
9.540954763499944619e-03	3.539370937396385743e-09	-2.608827037346038311e-07	7.283336751775939813e-09
1.028596158337759942e-02	4.327845858483910560e-09	-3.408231724359499338e-07	-3.717769177344514137e-08
1.108914236754104769e-02	5.472952136574007561e-09	-4.328579447368508809e-07	-8.445525749185463197e-08
1.195503963832757720e-02	9.562566170916450455e-09	-5.366945605646633387e-07	-1.950920784037515182e-07
1.288855062158209865e-02	1.517038978731003167e-08	-6.532618226945001603e-07	-8.572323583757502850e-08
1.389495494373138226e-02	2.099332636810279353e-08	-7.927593217974918809e-07	-3.040943174568758686e-07
1.497994449158824778e-02	2.346234439965174292e-08	-9.045893986373688562e-07	-2.929277604855691980e-07
1.614965560376294129e-02	3.484925296774032784e-08	-9.745282956697332691e-07	-1.629857101824778245e-07
1.741070377574539460e-02	5.355309569290276610e-08	-1.495502020282791306e-06	-3.946985235424707595e-07
1.877022107493880876e-02	8.913676940557566252e-08	-7.654698818936022130e-07	-1.111535275811864588e-06
2.023589647725157481e-02	1.456956455847750486e-07	-1.246603676474095193e-06	-1.878457583380438357e-06
2.181601935337768722e-02	1.822458303435595495e-07	-1.511169773909992240e-06	-1.699559451786146287e-06
2.351952635070958877e-02	2.469496403056447340e-07	-1.557559960802851437e-06	-2.664943846825678943e-06
2.535605193603196125e-02	3.757595039271949491e-07	-2.623352486090506702e-06	-3.447154430854540494e-07
2.733598288484889033e-02	6.366729908766101099e-07	-1.258435437339998604e-06	-1.007432247429285893e-06
2.947051702551811356e-02	8.636964818380259477e-07	-1.807961531346788834e-06	-4.239647775973483331e-06
3.177172657042927340e-02	1.069621891976135799e-06	9.838042747507757534e-07	-2.910777302016182329e-06
3.425262639240631013e-02	1.544153051615273109e-06	-1.107597776714472474e-06	-8.831505022134869101e-07
3.692724763248260433e-02	2.018083378897671383e-06	7.311401575416463964e-07	-9.708192357884454632e-07
3.981071705534973415e-02	3.320065851731914487e-06	-3.069132647415329398e-06	9.899184012170299409e-07


==> Figs/ScalingEnergy_old.dat <==
1.000000000000000021e-03	1.469524755323140188e-12	-2.448460370517387591e-06	-3.479562046158478456e-06
1.078085143294858512e-03	9.204917864081059107e-13	-3.179702266382178498e-06	-3.329439572712338850e-06
1.162267576193095437e-03	-2.154040224952711872e-12	-4.248200989576999192e-06	-3.342570736442679452e-06
1.253023406427101203e-03	-2.580744333999285059e-13	-4.546784206977787853e-07	-2.749530390116599607e-06
1.350865918669772988e-03	-1.258145746926770797e-12	-4.169425430767632475e-06	-3.418512421652518631e-06
1.456348477501244378e-03	-4.155235143274094273e-13	-3.327990248898971244e-06	-2.782828324141641802e-06
1.570067657054178070e-03	5.346955003928242369e-12	-2.310507667894543993e-06	-3.456947929587533816e-06
1.692666615037876103e-03	-1.083333860082483272e-12	-3.965222936908526629e-06	-3.199141323976193693e-06
1.824838730223531883e-03	8.563809409243526145e-12	-4.220045740985403136e-06	2.547121839573623266e-06
1.967331523963043640e-03	6.507106126551742273e-13	-3.848656133796438930e-06	-3.382257422740707573e-06
2.120950887920190417e-03	-1.230944017657097411e-11	-3.977198071078082994e-06	-3.486403092043885178e-06
2.286565641924795823e-03	-1.158572685722012751e-11	-1.328019523966810625e-06	-3.476122324285963975e-06
2.465112447727596089e-03	-4.063238579196708135e-11	-3.910103585780402617e-06	-2.867474325940539461e-06
2.657601106446344681e-03	-4.072498742352349256e-12	-3.239739661367293668e-06	-3.414940933367831523e-06
2.865120269663781836e-03	1.760312293507299019e-11	-4.126398661403690090e-06	4.774685866608912902e-06
3.088843596477481527e-03	1.119947019377539668e-10	-3.763757302513040003e-06	-3.230942164680697607e-06
3.330036391323832039e-03	4.821467052127776608e-11	-3.670450974791540941e-06	-3.444225588924691530e-06
3.590062760117446617e-03	-3.764322090969855065e-11	-4.242358373444543973e-06	-3.465774405608881305e-06
3.870393325178752598e-03	1.037490791005814097e-10	-3.897130982069274880e-06	-3.448394312881771041e-06
4.172613542582803703e-03	1.004936845275901805e-10	-4.119697587901177364e-06	-2.772267665767200127e-06
4.498432668969444201e-03	3.275110565258791736e-10	-5.581564330718032420e-06	-3.344055666704866722e-06
4.849693428528200310e-03	7.087255348253149182e-10	-4.061382668685485135e-06	-3.377676700065214385e-06
5.228382434830958735e-03	9.546206175567250150e-10	-4.504531953916465085e-06	-3.404373615685469110e-06
5.636641426455054824e-03	9.323571596699651084e-10	-3.684206078854852802e-06	-3.314439649549685547e-06
6.076779379941533131e-03	1.525376824329478070e-09	3.583584597116133099e-06	-3.313960114482237350e-06
6.551285568595508792e-03	3.297456891084556936e-09	-3.315042303436084596e-06	-1.333028997425111047e-06
7.062843640984827788e-03	2.471159773675832221e-09	-3.962097683608503283e-06	-3.286277799667405873e-06
7.614346798760308031e-03	7.723660718814651097e-09	-3.713298007928850567e-06	-3.140487925757987731e-06
8.208914159638262126e-03	6.596355026604527961e-09	-3.604624132802646357e-06	-3.133735292427100558e-06
8.849908398088798117e-03	1.537244104872374576e-08	7.978992849162924213e-06	-2.863876053456163739e-06
9.540954763499944619e-03	2.413046475427808227e-08	3.586099188943229503e-06	-2.876950258900592031e-06
1.028596158337759942e-02	3.506038804068765995e-08	-3.101791380502674839e-06	-2.731101433401040455e-06
1.108914236754104769e-02	4.378128427965871194e-08	-1.262923204814083906e-06	1.211389101156505978e-06
1.195503963832757720e-02	6.816203414445395446e-08	-3.354806888839835757e-06	-2.215103416808941326e-06
1.288855062158209865e-02	1.241437762144558361e-07	-2.570961075957457214e-06	-2.058528236296723481e-06
1.389495494373138226e-02	1.647529947627300586e-07	-1.962000082890667531e-06	-8.960093943596265384e-07
1.497994449158824778e-02	1.649828450351693995e-07	-2.449305742559128850e-06	-1.341596763253321515e-06
1.614965560376294129e-02	3.083611372532059262e-07	-1.525578712410880138e-06	-2.272796439336754210e-08
1.741070377574539460e-02	3.835125814208007965e-07	3.043943239519791643e-08	2.850645666718836761e-06
1.877022107493880876e-02	6.325619638055776409e-07	1.050297517750598373e-06	1.277909006260927156e-06
2.023589647725157481e-02	8.580109325294805443e-07	3.821057393646172277e-06	3.965839652909048944e-06
2.181601935337768722e-02	1.452279678718914583e-06	3.926615603927032433e-06	4.234240049759364146e-06
2.351952635070958877e-02	1.967269559559472886e-06	5.724263516552748909e-06	7.186723389359367472e-06
2.535605193603196125e-02	2.924861972827555272e-06	1.467650417872742651e-05	9.835070460467978997e-06
2.733598288484889033e-02	4.116904176616879941e-06	1.883136214621127324e-05	1.276050133589134582e-05
2.947051702551811356e-02	5.130965758859872449e-06	1.720752821497340186e-05	1.868816706662885995e-05
3.177172657042927340e-02	8.068162509518755535e-06	2.516235684814026105e-05	2.529143958687377720e-05
3.425262639240631013e-02	1.241099744077855656e-05	3.330497110479307423e-05	3.976171124258417056e-05
3.692724763248260433e-02	1.933243790407860300e-05	4.330219170984991932e-05	4.604544558105201938e-05
3.981071705534973415e-02	2.743470720134347807e-05	5.957027507210588138e-05	6.307154138828470025e-05


==> Figs/ScalingParticles.dat <==
1.000000000000000000e+01	6.010014631748199463e+02	6.403167486190795898e+01	1.566024091243743896e+02	3.293718218803405762e+02
1.100000000000000000e+01	6.010013360977172852e+02	6.008796596527099609e+01	1.023631880283355713e+02	1.877667047977447510e+02
1.200000000000000000e+01	6.010013871192932129e+02	2.150393605232238770e+01	1.497467548847198486e+02	7.026236009597778320e+01
1.300000000000000000e+01	6.010013887882232666e+02	4.349544000625610352e+01	1.230367269515991211e+02	1.921276009082794189e+02
1.500000000000000000e+01	6.010014660358428955e+02	4.795816707611083984e+01	1.057267811298370361e+02	9.096317195892333984e+01
1.600000000000000000e+01	6.002338168621063232e+02	5.427807378768920898e+01	1.425456359386444092e+02	1.336660771369934082e+02
1.800000000000000000e+01	6.010014190673828125e+02	4.125074601173400879e+01	8.948756289482116699e+01	9.540823101997375488e+01
1.900000000000000000e+01	6.010013840198516846e+02	3.985482287406921387e+01	9.689122819900512695e+01	7.639347100257873535e+01
2.100000000000000000e+01	6.010034351348876953e+02	3.529304790496826172e+01	7.205498385429382324e+01	6.783512496948242188e+01
2.300000000000000000e+01	6.010015430450439453e+02	3.019242906570434570e+01	7.118565487861633301e+01	5.633254790306091309e+01
2.600000000000000000e+01	6.010014081001281738e+02	2.402754902839660645e+01	6.276455497741699219e+01	4.558413600921630859e+01
2.800000000000000000e+01	6.010015320777893066e+02	2.560672593116760254e+01	5.861160922050476074e+01	4.554940199851989746e+01
3.100000000000000000e+01	6.010017089843750000e+02	2.051080489158630371e+01	5.328317689895629883e+01	3.367945599555969238e+01
3.400000000000000000e+01	6.010017709732055664e+02	2.059763813018798828e+01	4.978131318092346191e+01	3.247958803176879883e+01
3.700000000000000000e+01	6.010025038719177246e+02	1.714321088790893555e+01	4.353066015243530273e+01	2.677449393272399902e+01
4.100000000000000000e+01	6.010023279190063477e+02	1.616936182975769043e+01	4.091974496841430664e+01	2.307617902755737305e+01
4.500000000000000000e+01	6.010031578540802002e+02	1.587872314453125000e+01	3.640445113182067871e+01	2.160790705680847168e+01
4.900000000000000000e+01	6.010014090538024902e+02	1.368084692955017090e+01	3.524100184440612793e+01	2.005125999450683594e+01
5.400000000000000000e+01	6.010018751621246338e+02	1.267984414100646973e+01	3.119438600540161133e+01	1.765475797653198242e+01
6.000000000000000000e+01	6.010054900646209717e+02	1.115190505981445312e+01	2.628558492660522461e+01	1.571051096916198730e+01
6.600000000000000000e+01	6.010023419857025146e+02	1.042533898353576660e+01	2.500968313217163086e+01	1.428233194351196289e+01
7.200000000000000000e+01	6.010046091079711914e+02	9.844639062881469727e+00	2.362420415878295898e+01	1.317940282821655273e+01
7.900000000000000000e+01	6.004845480918884277e+02	9.282431125640869141e+00	2.174146986007690430e+01	1.279051709175109863e+01
8.700000000000000000e+01	6.008044669628143311e+02	8.221589088439941406e+00	1.984812283515930176e+01	1.090591120719909668e+01
9.500000000000000000e+01	6.010194530487060547e+02	7.079287052154541016e+00	1.796495604515075684e+01	9.542478084564208984e+00
1.050000000000000000e+02	6.010052349567413330e+02	6.682249069213867188e+00	1.616212892532348633e+01	8.723713159561157227e+00
1.150000000000000000e+02	6.010074670314788818e+02	5.799083948135375977e+00	1.401523399353027344e+01	7.959474086761474609e+00
1.260000000000000000e+02	6.010041298866271973e+02	5.629133939743041992e+00	1.373359894752502441e+01	7.381396055221557617e+00
1.390000000000000000e+02	6.010442869663238525e+02	4.971624135971069336e+00	1.222738409042358398e+01	6.403234004974365234e+00
1.530000000000000000e+02	6.010590169429779053e+02	4.504527091979980469e+00	1.113305592536926270e+01	5.858613967895507812e+00
1.680000000000000000e+02	6.010339319705963135e+02	4.390588998794555664e+00	1.025818490982055664e+01	5.681163072586059570e+00
1.840000000000000000e+02	6.011019217967987061e+02	3.863951921463012695e+00	9.329973936080932617e+00	5.009499073028564453e+00
2.020000000000000000e+02	6.010137569904327393e+02	3.311076879501342773e+00	8.409886121749877930e+00	4.298606872558593750e+00
2.220000000000000000e+02	6.010415909290313721e+02	3.283914089202880859e+00	7.688724040985107422e+00	4.307323932647705078e+00
2.440000000000000000e+02	6.012722311019897461e+02	2.906229019165039062e+00	7.050872087478637695e+00	3.730934143066406250e+00
2.680000000000000000e+02	6.012515790462493896e+02	3.055510997772216797e+00	6.388582944869995117e+00	4.015085935592651367e+00
2.950000000000000000e+02	6.014499359130859375e+02	2.409375905990600586e+00	5.887585878372192383e+00	3.100769042968750000e+00
3.240000000000000000e+02	6.010715320110321045e+02	2.171848773956298828e+00	5.326256036758422852e+00	2.771202087402343750e+00
3.560000000000000000e+02	6.015526130199432373e+02	1.970696210861206055e+00	4.814746856689453125e+00	2.543985843658447266e+00
3.910000000000000000e+02	6.018303198814392090e+02	1.816174030303955078e+00	4.416023969650268555e+00	2.301795959472656250e+00
4.290000000000000000e+02	6.017137050628662109e+02	1.658330202102661133e+00	4.014839172363281250e+00	2.089701890945434570e+00
4.710000000000000000e+02	6.026008172035217285e+02	1.518175125122070312e+00	3.691167831420898438e+00	1.905741214752197266e+00
5.180000000000000000e+02	6.024344468116760254e+02	1.426223039627075195e+00	3.335529804229736328e+00	1.718615055084228516e+00
5.690000000000000000e+02	6.022115149497985840e+02	1.277713060379028320e+00	3.097771167755126953e+00	1.590371847152709961e+00
6.250000000000000000e+02	6.036457788944244385e+02	1.124644041061401367e+00	2.676539182662963867e+00	1.382457971572875977e+00
6.870000000000000000e+02	6.018406500816345215e+02	1.074506044387817383e+00	2.587871074676513672e+00	1.355165004730224609e+00
7.540000000000000000e+02	6.029790019989013672e+02	9.798650741577148438e-01	2.352072000503540039e+00	1.210417032241821289e+00
8.290000000000000000e+02	6.046107001304626465e+02	8.929908275604248047e-01	2.161396980285644531e+00	1.120012044906616211e+00
9.100000000000000000e+02	6.049545648097991943e+02	7.740521430969238281e-01	1.891694068908691406e+00	9.684600830078125000e-01
1.000000000000000000e+03	6.202635040283203125e+02	8.115599155426025391e-01	1.886671066284179688e+00	9.416251182556152344e-01


==> Figs/ScalingParticles.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktextfalse
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \begin{picture}(6802.00,5102.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(1078,704){\makebox(0,0)[r]{\strut{} 0.1}}%
      \put(1078,1737){\makebox(0,0)[r]{\strut{} 1}}%
      \put(1078,2771){\makebox(0,0)[r]{\strut{} 10}}%
      \put(1078,3804){\makebox(0,0)[r]{\strut{} 100}}%
      \put(1078,4837){\makebox(0,0)[r]{\strut{} 1000}}%
      \put(1210,484){\makebox(0,0){\strut{} 10}}%
      \put(3808,484){\makebox(0,0){\strut{} 100}}%
      \put(6405,484){\makebox(0,0){\strut{} 1000}}%
      \put(176,2770){\rotatebox{-270}{\makebox(0,0){\strut{}$t_{\mathrm{wall}} / t_{\mathrm{wall, Hermite0}}$}}}%
      \put(3807,154){\makebox(0,0){\strut{}$N$}}%
      \put(4013,2412){\makebox(0,0)[l]{\strut{}$t_{\mathrm{wall}}\sim\BigO{N^2}$}}%
      \put(3915,4092){\rotatebox{20}{\makebox(0,0)[l]{\strut{}$t_{\mathrm{wall}}\sim\BigO{N^3}$}}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(2926,4664){\makebox(0,0)[r]{\strut{}Newton 0PN}}%
      \csname LTb\endcsname%
      \put(2926,4444){\makebox(0,0)[r]{\strut{}Pairwise 1PN}}%
      \csname LTb\endcsname%
      \put(2926,4224){\makebox(0,0)[r]{\strut{}EIH 1PN}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics{ScalingParticles}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> Figs/ScalingThreads.dat <==
1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00
2.000000000000000000e+00	9.586434650243077504e-01	1.281956538090462949e+00	1.828768273040134451e+00	1.402261140940322504e+00
3.000000000000000000e+00	6.574264057004444162e-01	1.182484654967841609e+00	1.993721821936363492e+00	1.332079413489253739e+00
4.000000000000000000e+00	4.425556260607874104e-01	9.860538456026252119e-01	2.561605005560863901e+00	2.416288808470526295e+00
6.000000000000000000e+00	3.560655861471128669e-01	4.845572713012156751e-01	6.388937245961456846e+00	1.859264193060225834e+00
8.000000000000000000e+00	2.532222286799797328e-01	5.667201175091853838e-01	6.156080043490041120e+00	1.134137677980856296e+00
1.200000000000000000e+01	2.515649650906993662e-01	2.974574475246546945e-01	7.433506594316952487e+00	8.138083716825205149e-01
1.600000000000000000e+01	2.515648887787000354e-01	2.515638793953927643e-01	3.555909216664081107e+00	5.936276923677465955e-01


==> Figs/ScalingThreads.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktextfalse
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \begin{picture}(6802.00,5102.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(814,1481){\makebox(0,0)[r]{\strut{} 1}}%
      \put(814,4060){\makebox(0,0)[r]{\strut{} 10}}%
      \put(946,484){\makebox(0,0){\strut{} 1}}%
      \put(5142,484){\makebox(0,0){\strut{} 10}}%
      \put(176,2770){\rotatebox{-270}{\makebox(0,0){\strut{}Relative performance}}}%
      \put(3675,154){\makebox(0,0){\strut{}Number of threads}}%
      \put(1685,2075){\rotatebox{32}{\makebox(0,0)[l]{\strut{}Perfect scaling}}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(2662,4664){\makebox(0,0)[r]{\strut{}Newtonian}}%
      \csname LTb\endcsname%
      \put(2662,4444){\makebox(0,0)[r]{\strut{}Pairwise 1PN}}%
      \csname LTb\endcsname%
      \put(2662,4224){\makebox(0,0)[r]{\strut{}EIH 1PN}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics{ScalingThreads}}%
    \gplfronttext
  \end{picture}%
\endgroup

